Searches for New Physics in Photon Final States

The Run I results on the searches for new physics in photon final states were intriguing. The rare 2 electrons + 2 photons + missing transverse energy (MET) candidate event and the measured event rate for the signature lepton + photon + MET, which was 2.7 sigma above the Standard Model predictions, sparked signature-based searches in the photon + photon + X and lepton + photon + X channels. With more data in Run II we should be able to answer a simple question: was it an anomaly or were the Run I results the first evidence for the new physics? We present searches for New Physics in Photon Final States at CDF Run II, Fermilab, with substantially more data and a higher $\pbarp$ collision energy, 1.96 TeV, and the upgraded CDF detector (CDF II).

==> abstract.txt <==
The Run I results on the searches for new physics in photon final
states were intriguing. Rare $\eeggmet$ candidate event and the
measured event rate for the signature $\ell+\gamma+\met$, which was
2.7 sigma above the Standard Model predictions, sparked
signature-based searches in the $\gamma\gamma+X$ and $\ell\gamma+X$
channels. With more data in Run II we should be able to answer simple
question: was it anomaly or Run I results were the first evidence for
the new physics. We present searches for New Physics in Photon Final
States at CDF Run II, Fermilab, with a substantially more data and a
higher $\pbarp$ collision energy, 1.96 TeV, and the upgraded CDF-II
detector.

